Weld: Rethinking the Interface Between Data-Intensive Applications

Data analytics applications combine multiple functions from different libraries and frameworks. Even when each function is optimized in isolation, the performance of the combined application can be an order of magnitude below hardware limits due to extensive data movement across these functions. To address this problem, we propose Weld, a new interface between data-intensive libraries that can optimize across disjoint libraries and functions. Weld exposes a lazily-evaluated API where diverse functions can submit their computations in a simple but general intermediate representation that captures their data-parallel structure. It then optimizes data movement across these functions and emits efficient code for diverse hardware. Weld can be integrated into existing frameworks such as Spark, TensorFlow, Pandas and NumPy without changing their user-facing APIs. We demonstrate that Weld can speed up applications using these frameworks by up to 29x.

==> tables/NVL-datatypes.tgn.txt <==
{"rows_views":[[{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}]],"model":{"rows":[[{"value":"Primitive Data Types","cspan":4,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"","cspan":-2,"rspan":1},{"value":"","cspan":-3,"rspan":1}],[{"value":"Scalars","cspan":1,"rspan":1},{"value":"\\texttt{int, float, long, double}","cspan":3,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"\\texttt{1, 2.0}","cspan":-2,"rspan":1}],[{"value":"Vectors","cspan":1,"rspan":1},{"value":"\\texttt{vec[T]}","cspan":3,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"\\texttt{vec[int], vec[vec[long]]}","cspan":-2,"rspan":1}],[{"value":"Dictionaries","cspan":1,"rspan":1},{"value":"\\texttt{dict[K,V]}","cspan":3,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"\\texttt{dict[int,vec[int]]}","cspan":-2,"rspan":1}],[{"value":"Structs","cspan":1,"rspan":1},{"value":"\\texttt{T1, T2, ...} for field types \\texttt{T1}, \\texttt{T2}, etc.","cspan":3,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"\\texttt{\\{int,int\\}, \\{vec[int],long,vec[vec[int]]\\}}","cspan":-2,"rspan":1}],[{"value":"Fixed Length Vectors","cspan":1,"rspan":1},{"value":"\\texttt{fixed[T,n]}","cspan":3,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"\\texttt{fixed[int,4]}","cspan":-2,"rspan":1}],[{"value":"Builder Types","cspan":4,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"","cspan":-2,"rspan":1},{"value":"","cspan":-3,"rspan":1}],[{"value":"\\texttt{vecBuilder[T]}","cspan":1,"rspan":1},{"value":"Builds a \\texttt{vec[T]} from merged values of type \\texttt{T}","cspan":3,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"","cspan":-2,"rspan":1}],[{"value":"\\texttt{merger[mergeFunc,T]}","cspan":1,"rspan":1},{"value":"Builds \\texttt{R} using a function of type \\texttt{(T, R) -> R} and a zero value of type \\texttt{R}","cspan":3,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"","cspan":-2,"rspan":1}],[{"value":"\\texttt{dictBuilder[K,V]}","cspan":1,"rspan":1},{"value":"Builds a \\texttt{dict[K,V]} from merged values of type \\texttt{\\{K,V\\}}","cspan":3,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"","cspan":-2,"rspan":1}],[{"value":"\\texttt{vecMerger[mergeFunc](V)}","cspan":1,"rspan":1},{"value":"Updates vector \\texttt{V} at index \\texttt{i} using merged values \\texttt{\\{i, T\\}}","cspan":3,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"","cspan":-2,"rspan":1}],[{"value":"\\texttt{groupBuilder[K,V]}","cspan":1,"rspan":1},{"value":"Builds a \\texttt{dict[K,vec[V]]} from merged values of type \\texttt{\\{K,V\\}}","cspan":3,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"","cspan":-2,"rspan":1}]]},"theme":null,"fixed_layout":false}

==> tables/NVL-operators.tgn.txt <==
{"rows_views":[[{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}]],"model":{"rows":[[{"value":"Core Operations in \\sn","cspan":2,"rspan":1},{"value":"Core Operations in \\sn","cspan":-1,"rspan":1}],[{"value":"Basic Operations","cspan":1,"rspan":3},{"value":"Arithmetic Expressions, \\eg \\texttt{a + b, -a, a \\& b}","cspan":1,"rspan":1}],[{"value":"Basic Operations","cspan":1,"rspan":-1},{"value":"\\texttt{if(condition, onTrue, onFalse)}","cspan":1,"rspan":1}],[{"value":"","cspan":1,"rspan":-2},{"value":"\\texttt{loop(init, update)} for sequential looping","cspan":1,"rspan":1}],[{"value":"Collection Operations","cspan":1,"rspan":6},{"value":"Let expression to assign names: \\texttt{name := expr; body}","cspan":1,"rspan":1}],[{"value":"","cspan":1,"rspan":-1},{"value":"\\texttt{lookup(dict, key)} and \\texttt{lookup(vec, index)}","cspan":1,"rspan":1}],[{"value":"","cspan":1,"rspan":-2},{"value":"\\texttt{len(dict)} and \\texttt{len(vec)}","cspan":1,"rspan":1}],[{"value":"","cspan":1,"rspan":-3},{"value":"\\texttt{struct.0}, \\texttt{struct.1}, etc. to access struct fields","cspan":1,"rspan":1}],[{"value":"","cspan":1,"rspan":-4},{"value":"\\texttt{sort(vec, keyFunc)} to sort a vector based on the key returned by \\texttt{keyFunc}","cspan":1,"rspan":1}],[{"value":"","cspan":1,"rspan":-5},{"value":"\\texttt{toVec(dict)} gets entries of a dictionary as a vector","cspan":1,"rspan":1}],[{"value":"Builder Operations","cspan":1,"rspan":3},{"value":"\\texttt{merge(builder, value)} to merge values into builders (\\S~\\ref{sub:builders})","cspan":1,"rspan":1}],[{"value":"","cspan":1,"rspan":-1},{"value":"\\texttt{result(builder)} to get a result from a builder (\\S~\\ref{sub:builders})","cspan":1,"rspan":1}],[{"value":"","cspan":1,"rspan":-2},{"value":"\\texttt{for(vec, builder, update)} to loop over a vector in parallel (\\S~\\ref{sub:builders})","cspan":1,"rspan":1}]]},"theme":null,"fixed_layout":false}
